The relative efficiencies of bars and clumps in driving disc stars to retrograde motion

The presence of stars on retrograde orbits in disc galaxies is usually attributed to accretion events, both via direct accretion, as well as through the heating of the disc stars. Recent studies have shown that retrograde orbits can also be produced via scattering by dense clumps, which are often present in the early stages of a galaxy's evolution. However, so far it has been unclear whether other internally-driven mechanisms, such as bars, are also capable of driving retrograde motion. Therefore, in this paper, we investigate the efficiencies with which bars and clumps produce retrograde orbits in disc galaxies. We do this by comparing the retrograde fractions and the spatial distributions of the retrograde populations in four $N$-body$+$smooth particle hydrodynamics (SPH) simulations of isolated disc galaxies spanning a range of evolutionary behaviours. We find that both bars and clumps are capable of generating significant retrograde populations of order $\sim 10\%$ of all stars. We also find that while clump-driven retrograde stars may be found at large galactocentric radii, bar-driven retrograde stars remain in the vicinity of the bar, even if the bar dissolves. Consequently, we find that retrograde stars in the Solar Neighbourhood in the clumpy models are exclusively clump-driven, but this is a trace population, constituting $0.01-0.04\%$ of the total stellar population in this region. Finally, we find that neither bars (including dissolving ones) nor clumps in the models are able to produce rotationally supported counter-rotating discs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
